Sulphur in the Sculptor dwarf spheroidal galaxy - Including NLTE corrections

In Galactic halo stars, sulphur has been shown to behave like other $\alpha$-elements, but until now, no comprehensive studies have been done on this element in stars of other galaxies. Here, we use high-resolution ESO VLT/FLAMES/GIRAFFE spectra to determine sulphur abundances for 85 stars in the Sculptor dwarf spheroidal galaxy, covering the metallicity range $-2.5\leq \text{[Fe/H]} \leq-0.8$. The abundances are derived from the S~I triplet at 9213, 9228, and 9238~\AA. These lines have been shown to be sensitive to departure from local thermodynamic equilibrium, i.e. NLTE effects. Therefore, we present new NLTE corrections for a grid of stellar parameters covering those of the target stars. The NLTE-corrected sulphur abundances in Sculptor show the same behaviour as other $\alpha$-elements in that galaxy (such as Mg, Si, and Ca). At lower metallicities ($\text{[Fe/H]}\lesssim-2$) the abundances are consistent with a plateau at $\text{[S/Fe]}\approx+0.16$, similar to what is observed in the Galactic halo, $\text{[S/Fe]}\approx+0.2$. With increasing [Fe/H], the [S/Fe] ratio declines, reaching negative values at $\text{[Fe/H]}\gtrsim-1.5$. The sample also shows an increase in [S/Mg] with [Fe/H], most probably because of enrichment from Type Ia supernovae.

==> Online/ReadMe.txt <==
                             Sulphur in Sculptor            (Skuladottir+, 2015)
================================================================================
Sulphur in the Sculptor dwarf spheroidal Galaxy - Including NLTE corrections
     Skuladottir A., Tolstoy E., Hill V., Salvadori S., Korotin S.A., Pettini M.
      <>
      =
================================================================================
Keywords: stars: abundances - galaxies: dwarf galaxies - galaxies: individual 
	  (Sculptor dwarf spheroidal) - galaxies: abundances - galaxies: 
	  evolution

Description:
	Data for the sulphur measurements of 86 stars in Sculptor.



File Summary:
--------------------------------------------------------------------------------
 FileName      Lrecl    Records    Explanations
--------------------------------------------------------------------------------
ReadMe.txt      110          .   This file
TableA1.dat      86         24   Stellar parameters and abundance measurements 
			   	 (S,Fe,Mg) for the Sculptor sample with NLTE
				 corrections for S.
TableA2.dat      86         10   Measurements of individual S lines with errors
			   	 and NLTE corrections
TableA3.dat     220	    7	 NLTE corrections for a grid of stellar 
	       		    	 parameters
        
--------------------------------------------------------------------------------


Byte-by-byte Description of file: TableA1.dat
--------------------------------------------------------------------------------
   Bytes Format Units   Label    Explanations
--------------------------------------------------------------------------------
    1-6     A6    ---     Star            Name of star
     11     I2    h       RAh             Right ascension (J2000.0)
  14-15     I2    min     RAm             Right ascension (J2000.0)
  18-22   F5.2    s       RAs             Right ascension (J2000.0)
     27     A1    ---     DE-             Declination sign (J2000.0)
  28-29     I2    deg     DEd             Declination (J2000.0)
  32-33     I2    arcmin  DEm             Declination (J2000.0)
  36-39   F4.1    arcsec  DEs             Declination (J2000.0)
  44-47     I4	  K	  Teff	          Effective temperature
  52-55   F4.2	  ---	  log(g)   	  Gravity
  63-66   F4.2    km/s	  v_t		  Turbulence velocity
  74-78   F5.1	  km/s	  v_r	   	  Radial velocity
  82-84	    I3	  ---	  S/N	   	  Signal to Noise ratio
  89-93	  F5.2    ---	  [Fe/H]   	  Fe abundance measurement
 98-101   F4.2	  ---	  \delta_[Fe/H]   Error on the Fe abundance
106-110    F5.2    ---	  [Mg/H]          Mg abundance measurement
115-118	  F4.2	  ---	  \delta_[Mg/H]   Error of the Mg abundance
    123     I1	  ---	  N_S	          Number of S lines used for measurement
128-131   F4.2	  ---	  \log\epsilon(S) S abundance
136-139	  F4.2	  ---     \delta_noise    Measurement error on log e(S)
144-148	  F5.2	  ---     \Delta_NLTE     NLTE correction
154-157   F5.2	  ---	  [S/Fe]_NLTE     NLTE-corrected values of [S/Fe]
162-165	  F4.2	  ---	  \delta_[S/Fe]   Error of [S/Fe]_NLTE
170-174	  F5.2	  ---	  [S/Mg]_NLTE	  NLTE-corrected values of [S/Mg]
179-182   F4.2	  ---	  \delta_[S/Mg]   Error of [S/Mg]_NLTE

--------------------------------------------------------------------------------





Byte-by-byte Description of file: TableA2.dat
-----------------------------------------------------------------------------
   Bytes Format  Units         Label     Explanations
-----------------------------------------------------------------------------
    1-6     A6    ---	Star             Name of star
  11-14	  F4.2	  ---	\log\epsilon(S1) Abundance measurement for the S line 
   											at 9213\AA  
  19-22   F5.2	  ---	\delta_noise,1	 Meaurement error on the S line at
  	  	  			 						9213\AA											
  27-31	  F5.2	  ---   \Delta_NLTE,1	 NLTE-correction for the S line at
  	  	  			 						9213\AA
  36-39	  F4.2	  ---	\log\epsilon(S2) Abundance measurement for the S line 
  											at 9228\AA  
  44-47   F5.2	  ---	\delta_noise,2	 Meaurement error on the S line at
  	  	  			 						9228\AA											
  52-56	  F5.2	  ---   \Delta_NLTE,2	 NLTE-correction for the S line at
  	  	  			 						9228\AA
  61-64	  F4.2	  ---	\log\epsilon(S3) Abundance measurement for the S line 
  											at 9238\AA  
  69-72   F5.2	  ---	\delta_noise,3	 Meaurement error on the S line at
  	  	  			 						9238\AA											
  77-81	  F5.2	  ---   \Delta_NLTE,3	 NLTE-correction for the S line at
  	  	  			 						9238\AA

--------------------------------------------------------------------------------



Byte-by-byte Description of file: TableA3.dat
-----------------------------------------------------------------------------
   Bytes Format  Units         Label     Explanations
-----------------------------------------------------------------------------
    1-4	    I4	  ---   Teff	         Effective temperature
   9-12	  F4.1	  ---	[Fe/H]
  17-19   F3.1    ---   log(g)
  24-26   F3.1	  ---   [S/Fe]
  31-36   F6.3	  ---	\Delta_NLTE,1	NLTE corr. for the S line at 9213 \AA
  41-46   F6.3	  ---	\Delta_NLTE,2   NLTE corr. for the S line at 9228 \AA
  51-56   F6.3	  ---	\Delta+NLTE,3   NLTE corr. for the S line at 9238 \AA
--------------------------------------------------------------------------------




================================================================================
(End)                            Asa Skuladottir		     20-Feb-2015

==> Online/TableA1.dat <==
ET0024    1  00  34.04    -33  39   4.6    3897    0.0        2.2        113.3    94    -1.24    0.10    ...      ...     3    5.96    0.14    -0.21    -0.16    0.20    ...       ...
ET0026    1  00  12.76    -33  41  16.0    4245    0.5        1.7         97.1    76    -1.80    0.16    -1.36    0.22    3    5.71    0.11    -0.26     0.09    0.12    -0.35    0.24
ET0027    1  00  15.37    -33  39   6.2    4178    0.3        2.2        111.8    69    -1.50    0.13    -1.38    0.19    3    6.04    0.09    -0.29     0.09    0.12    -0.03    0.25
ET0028    1  00  17.77    -33  35  59.7    4085    0.3        2.0        119.8    73    -1.22    0.11    -1.31    0.16    3    5.95    0.13    -0.25    -0.24    0.18    -0.15    0.26
ET0031    1  00   7.57    -33  37   3.9    4329    0.5        2.1        113.3    72    -1.68    0.17    -1.17    0.22    3    5.90    0.10    -0.33     0.08    0.11    -0.43    0.23
ET0033    1  00  20.29    -33  35  34.5    4302    0.6        1.7        106.9    50    -1.77    0.16    -1.50    0.20    3    5.73    0.11    -0.30     0.05    0.11    -0.22    0.23
ET0043    1  00  13.95    -33  36  39.2    4276    0.6        1.7        110.2    61    -1.24    0.16    -1.44    0.22    3    5.89    0.14    -0.29    -0.32    0.15    -0.12    0.25
ET0048    0  59  55.63    -33  33  24.6    4490    0.5        1.7        121.4   103    -1.90    0.19    -1.32    0.22    3    5.69    0.08    -0.38     0.05    0.10    -0.53    0.25
ET0051    0  59  46.41    -33  41  23.5    3971    0.5        1.7        107.0    77    -0.92    0.12    ...      ...     3    6.31    0.13    -0.18    -0.11    0.21    ...       ...
ET0054    0  59  56.60    -33  36  41.7    4309    0.6        1.8        102.1    66    -1.81    0.16    -1.46    0.21    3    5.71    0.12    -0.28     0.08    0.13    -0.27    0.22
ET0057    0  59  54.21    -33  40  27.2    4174    0.6        1.9         97.3    70    -1.33    0.13    -1.20    0.18    3    6.12    0.11    -0.25     0.05    0.14    -0.08    0.24
ET0059    0  59  38.11    -33  35   8.0    4252    0.2        2.0        118.2    79    -1.53    0.16    -1.47    0.21    3    5.77    0.10    -0.34    -0.20    0.11    -0.26    0.24
ET0060    0  59  37.74    -33  36   0.0    4242    0.2        1.7         97.1    60    -1.56    0.15    -1.11    0.18    3    5.83    0.12    -0.33    -0.11    0.12    -0.56    0.21
ET0062    0  59  47.21    -33  33  36.9    4340    0.3        1.7        103.5    50    -2.27    0.18    -1.60    0.22    3    5.44    0.20    -0.19     0.36    0.21    -0.31    0.24
ET0063    0  59  37.22    -33  37  10.5    4136    0.3        1.7        108.5    69    -1.18    0.19    -1.05    0.28    3    6.17    0.14    -0.26    -0.06    0.15    -0.19    0.35
ET0064    0  59  41.40    -33  38  47.0    4216    0.5        1.9        113.4    58    -1.38    0.14    -1.24    0.18    3    5.90    0.12    -0.28    -0.16    0.13    -0.30    0.23
ET0066    1  00   3.60    -33  39  27.1    4266    0.4        1.9        118.2    62    -1.30    0.14    -1.15    0.18    3    5.98    0.11    -0.34    -0.22    0.12    -0.37    0.22
ET0067    0  59  37.00    -33  30  28.4    4281    0.5        1.7        100.4    48    -1.65    0.16    -1.37    0.21    3    6.06    0.15    -0.31     0.24    0.16    -0.04    0.25
ET0069    0  59  40.46    -33  35  53.8    4443    0.7        1.7        100.2    55    -2.11    0.20    -1.54    0.27    3    5.39    0.15    -0.23     0.11    0.16    -0.46    0.27
ET0071    0  59  58.27    -33  41   8.7    4243    0.5        1.7        106.8    64    -1.35    0.14    -1.35    0.20    3    6.07    0.12    -0.31    -0.05    0.13    -0.05    0.24
ET0073    0  59  53.99    -33  37  42.1    4370    0.8        1.7        123.1    57    -1.53    0.17    -1.20    0.21    3    5.93    0.13    -0.30     0.00    0.14    -0.33    0.24
ET0083    0  59  11.83    -33  41  25.3    4359    0.4        1.9        121.6    61    -1.97    0.18    -1.43    0.20    3    5.48    0.11    -0.31    -0.02    0.12    -0.56    0.23
ET0094    0  59  20.65    -33  48  56.6    4129    0.0        2.2        116.6    75    -1.86    0.15    -1.22    0.23    3    5.59    0.12    -0.27     0.01    0.13    -0.63    0.26
ET0095    0  59  20.80    -33  44   4.8    4307    0.2        1.9        108.4    74    -2.16    0.20    -1.59    0.17    3    5.29    0.12    -0.24     0.05    0.13    -0.52    0.18
ET0097    0  59  12.09    -33  46  20.8    4383    0.75       2.25       106.8    60    -2.03    0.10    -1.61    0.10    2    5.44    0.29    -0.24     0.07    0.29    -0.35    0.30
ET0103    0  59  18.85    -33  42  17.3    4250    0.5        2.0        116.8    57    -1.21    0.13    -1.14    0.24    3    6.09    0.15    -0.32    -0.18    0.17    -0.25    0.24
ET0104    0  59  15.14    -33  42  54.6    4343    0.8        1.7        110.2    69    -1.62    0.17    -1.25    0.20    3    5.81    0.12    -0.27     0.00    0.13    -0.37    0.32
ET0109    0  59  28.29    -33  42   7.2    4003    0.0        2.6        108.4    90    -1.85    0.11    ...      ...     3    6.06    0.12    -0.32     0.43    0.15    ...       ...
ET0112    0  59  52.27    -33  44  54.8    4132    0.3        2.3        118.2    75    -2.04    0.14    ...      ...     3    5.85    0.10    -0.28     0.45    0.11    ...       ...
ET0113    0  59  55.68    -33  46  40.1    4285    0.2        1.8        119.8    80    -2.18    0.19    -1.73    0.21    3    5.49    0.10    -0.25     0.26    0.11    -0.19    0.22
ET0121    1  00   0.49    -33  49  35.8    4462    0.4        1.9        116.6    68    -2.35    0.20    -1.94    0.21    3    5.09    0.10    -0.17     0.11    0.11    -0.30    0.25
ET0126    0  59  42.57    -33  42  18.1    4186    0.7        1.7        101.9    68    -1.11    0.16    -1.23    0.22    3    6.09    0.15    -0.21    -0.17    0.16    -0.05    0.27
ET0132    0  59  58.24    -33  45  50.8    4321    0.9        1.7        100.4    60    -1.50    0.15    -1.30    0.19    3    6.02    0.11    -0.27     0.09    0.12    -0.11    0.24
ET0133    0  59  47.67    -33  47  29.5    4201    0.7        1.7        111.7    61    -1.07    0.15    -1.15    0.21    3    6.14    0.15    -0.24    -0.18    0.17    -0.10    0.36
ET0137    1  00  25.30    -33  50  50.8    3858    0.2        1.8        114.0    67    -0.89    0.18    ...      ...     2    6.21    0.16    -0.19    -0.25    0.16    ...       ...
ET0138    1  00  38.12    -33  48  16.9    4205    0.4        2.1        108.5    74    -1.70    0.15    -1.40    0.20    3    5.82    0.10    -0.28     0.07    0.11    -0.23    0.25
ET0139    1  00  42.50    -33  44  23.5    4058    0.2        2.3        100.3    67    -1.41    0.11    -1.39    0.23    3    5.75    0.11    -0.21    -0.21    0.15    -0.23    0.29
ET0141    1  00  23.84    -33  42  17.4    4188    0.3        1.9        121.5    69    -1.68    0.15    -1.23    0.23    3    5.89    0.10    -0.28     0.13    0.12    -0.32    0.28
ET0145    1  00  20.75    -33  47  11.1    4286    0.5        1.8        106.9    71    -1.51    0.14    -1.51    0.23    3    5.73    0.10    -0.23    -0.15    0.11    -0.15    0.33
ET0147    1  00  44.27    -33  49  18.8    4261    0.0        1.8        111.8    61    -1.15    0.16    -1.14    0.28    3    5.70    0.16    -0.29    -0.60    0.20    -0.61    0.36
ET0150    1  00  22.98    -33  43   2.2    4108    0.7        1.7         97.5    83    -0.93    0.11    -1.22    0.20    3    6.32    0.11    -0.25    -0.15    0.16     0.14    0.29
ET0151    1  00  18.29    -33  42  12.2    4281    0.6        1.7        103.5    63    -1.77    0.16    -1.43    0.20    3    5.86    0.10    -0.30     0.17    0.11    -0.17    0.23
ET0158    1  00  18.96    -33  45  14.8    4452    0.9        1.4        111.6    67    -1.80    0.21    -1.46    0.25    3    6.00    0.11    -0.35     0.29    0.12    -0.05    0.27
ET0160    1  00  22.33    -33  50  24.0    4262    0.7        1.7        111.9    60    -1.16    0.14    -1.21    0.18    3    6.16    0.12    -0.27    -0.10    0.15    -0.05    0.26
ET0163    1  00  24.63    -33  44  28.9    4471    0.6        1.7        126.3    66    -1.86    0.21    -1.50    0.23    3    5.55    0.13    -0.29    -0.04    0.14    -0.40    0.25
ET0164    1  00  33.86    -33  44  54.4    4454    0.6        1.8        113.2    67    -1.89    0.22    -1.62    0.26    3    5.42    0.16    -0.19    -0.04    0.17    -0.31    0.27
ET0165    1  00  11.79    -33  42  16.9    4242    0.9        1.7        111.8    71    -1.10    0.17    -1.08    0.23    3    6.29    0.12    -0.24    -0.01    0.13    -0.03    0.27
ET0166    1  00  10.49    -33  49  36.9    4353    0.8        1.7        118.2    64    -1.49    0.15    -1.19    0.19    3    6.12    0.14    -0.31     0.15    0.15    -0.15    0.24
ET0168    1  00  34.32    -33  49  52.9    4292    0.5        1.7        113.3    59    -1.10    0.17    -1.28    0.26    3    6.02    0.21    -0.24    -0.28    0.22    -0.10    0.30
ET0173    1  00  50.87    -33  45   5.2    3938    0.0        2.4        113.6    73    -1.47    0.10    -1.28    0.20    3    5.83    0.16    -0.22    -0.08    0.20    -0.27    0.26
ET0198    1  00   9.18    -33  36   9.4    4415    0.8        1.7        120.0    59    -1.16    0.17    -1.14    0.23    3    6.20    0.11    -0.36    -0.16    0.12    -0.18    0.27
ET0200    1  00  14.81    -33  36  49.9    4370    1.0        1.7        103.6    69    -1.49    0.19    -1.29    0.25    3    6.14    0.11    -0.31     0.16    0.12    -0.04    0.30
ET0202    1  00  21.08    -33  33  46.4    4386    0.6        1.7        107.0    56    -1.32    0.19    -1.23    0.35    3    6.01    0.16    -0.40    -0.23    0.17    -0.32    0.36
ET0206    1  00  10.38    -33  41   5.0    4396    0.7        1.7         92.2    60    -1.33    0.17    -1.21    0.23    3    5.89    0.12    -0.32    -0.26    0.13    -0.38    0.27
ET0232    0  59  54.47    -33  37  53.4    4589    1.1        1.4        103.4    54    -1.00    0.18    -1.10    0.21    3    6.34    0.12    -0.42    -0.24    0.12    -0.14    0.23
ET0236    0  59  30.44    -33  36   5.0    4547    1.0        1.7        105.3    48    -2.41    0.21    -1.99    0.26    2    5.28    0.15    -0.19     0.34    0.17    -0.08    0.35
ET0237    0  59  50.78    -33  31  47.1    4430    0.6        1.7        111.7    54    -1.61    0.18    -1.27    0.28    3    5.80    0.16    -0.34    -0.09    0.17    -0.43    0.30
ET0238    0  59  57.60    -33  38  32.5    4387    0.5        1.7        111.7    61    -1.57    0.17    -1.19    0.21    3    5.89    0.13    -0.35    -0.06    0.14    -0.44    0.25
ET0239    0  59  30.49    -33  39   4.0    4526    0.8        1.7        118.3    50    -2.26    0.21    -1.63    0.23    2    5.28    0.16    -0.24     0.14    0.17    -0.49    0.23
ET0240    0  59  58.31    -33  34  40.4    4343    0.8        1.5        105.3    48    -1.15    0.17    -1.00    0.26    3    6.25    0.13    -0.31    -0.07    0.14    -0.22    0.29
ET0241    1  00   2.69    -33  30  25.3    4434    1.0        1.7        111.6    61    -1.41    0.17    -1.28    0.21    3    6.03    0.15    -0.34    -0.05    0.15    -0.18    0.25
ET0242    1  00   2.23    -33  40  21.1    4371    0.7        1.7        118.1    61    -1.32    0.17    -1.34    0.18    3    6.02    0.15    -0.32    -0.14    0.15    -0.12    0.24
ET0244    0  59  59.65    -33  39  31.9    4433    0.8        1.7        113.3    68    -1.24    0.17    -1.23    0.21    3    6.02    0.13    -0.34    -0.24    0.14    -0.25    0.29
ET0275    0  59  15.13    -33  39  43.8    4478    1.0        1.7        113.5    45    -1.21    0.16    ...      ...     3    6.01    0.19    -0.31    -0.25    0.20    ...       ...
ET0299    0  59   8.60    -33  42  29.4    4704    1.3        1.7         88.9    38    -1.83    0.18    ...      ...     3    5.62    0.18    -0.25     0.05    0.18    ...       ...
ET0300    0  59  22.12    -33  49   3.7    4440    1.1        1.7        119.8    39    -1.39    0.20    -1.45    0.29    3    6.06    0.19    -0.22     0.07    0.20     0.13    0.38
ET0317    0  59  49.91    -33  44   5.0    4434    0.8        1.7        103.5    60    -1.69    0.19    -1.49    0.23    3    5.79    0.11    -0.32     0.00    0.12    -0.20    0.30
ET0320    0  59  45.31    -33  43  53.8    4515    0.9        1.7        119.8    63    -1.71    0.21    -1.49    0.23    3    5.89    0.14    -0.33     0.11    0.15    -0.11    0.28
ET0321    1  00   6.98    -33  47   9.7    4360    0.3        1.7        111.6    56    -1.93    0.18    -1.38    0.22    3    5.49    0.16    -0.31    -0.05    0.16    -0.60    0.26
ET0322    1  00   5.93    -33  45  56.5    4514    0.5        1.5        100.3    55    -2.04    0.27    -1.30    0.33    3    5.15    0.16    -0.24    -0.21    0.19    -0.95    0.32
ET0327    0  59  37.56    -33  43  33.5    4349    0.8        1.7        118.4    45    -1.32    0.16    -1.44    0.21    3    6.18    0.15    -0.32     0.02    0.15     0.14    0.31
ET0330    1  00   4.16    -33  43  32.4    4476    0.7        1.5        113.3    62    -2.00    0.24    -1.60    0.30    3    5.71    0.14    -0.30     0.26    0.16    -0.14    0.33
ET0339    0  59  44.90    -33  44  35.1    4340    0.8        1.7        100.2    47    -1.08    0.14    -1.62    0.21    3    6.06    0.16    -0.32    -0.34    0.17     0.20    0.33
ET0342    0  59  35.02    -33  50  55.9    4524    1.3        1.6        118.2    30    -1.35    0.20    -1.47    0.28    3    6.08    0.27    -0.33    -0.06    0.27     0.06    0.38
ET0350    0  59  41.95    -33  45   3.7    4686    1.3        1.7        108.5    39    -1.90    0.21    -1.64    0.23    3    5.88    0.14    -0.34     0.28    0.15     0.02    0.33
ET0354    0  59  55.87    -33  45  43.7    4607    1.2        1.4        105.1    46    -1.07    0.20    -1.09    0.25    3    6.43    0.16    -0.44    -0.10    0.17    -0.08    0.31
ET0363    0  59  53.08    -33  43  58.5    4552    1.1        1.4        116.5    49    -1.28    0.17    -1.12    0.23    3    5.92    0.20    -0.30    -0.26    0.21    -0.42    0.34
ET0369    1  00  11.73    -33  44  50.4    4481    0.4        1.7        105.2    61    -2.35    0.20    -2.13    0.19    2    5.06    0.14    -0.25     0.01    0.15    -0.21    0.26
ET0373    1  00  17.36    -33  43  59.6    4532    0.9        1.7        129.5    58    -1.96    0.21    -1.62    0.27    2    5.30    0.13    -0.26    -0.16    0.14    -0.50    0.35
ET0376    1  00  15.18    -33  43  11.0    4320    1.0        1.7        103.6    45    -1.17    0.17    -1.40    0.27    3    6.26    0.14    -0.31    -0.04    0.16     0.19    0.39
ET0378    1  00  21.17    -33  46   1.3    4308    0.7        1.6        107.0    60    -1.18    0.15    -1.07    0.27    3    6.22    0.12    -0.30    -0.06    0.14    -0.17    0.38
ET0379    1  00  14.58    -33  47  11.6    4486    0.8        1.7        105.2    54    -1.65    0.18    -1.72    0.26    3    5.71    0.15    -0.28    -0.08    0.16    -0.01    0.33
ET0382    1  00  17.60    -33  46  55.2    4475    0.7        1.3        102.1    58    -1.74    0.23    -1.39    0.28    3    5.63    0.16    -0.32    -0.11    0.18    -0.46    0.31
ET0384    1  00  26.29    -33  44  45.7    4497    1.1        1.4        124.9    52    -1.46    0.22    -1.54    0.30    3    5.74    0.16    -0.28    -0.23    0.18    -0.15    0.32
ET0389    1  00  12.52    -33  43   1.3    4394    0.8        1.5        114.9    48    -1.60    0.22    -1.37    0.35    3    5.91    0.13    -0.29     0.06    0.14    -0.17    0.43
ET0392    1  00  25.04    -33  42  28.1    4490    0.9        1.7        124.6    52    -1.48    0.20    -1.39    0.29    3    5.95    0.17    -0.33    -0.06    0.17    -0.15    0.33


==> Online/TableA2.dat <==
ET0024    5.93    0.14    -0.22    6.01    0.14    -0.21    5.95    0.14    -0.19
ET0026    5.68    0.10    -0.29    5.86    0.12    -0.26    5.60    0.12    -0.22
ET0027    5.92    0.08    -0.33    6.06    0.10    -0.30    6.14    0.08    -0.25
ET0028    5.98    0.16    -0.28    5.88    0.12    -0.25    6.00    0.12    -0.22
ET0031    5.93    0.10    -0.38    5.99    0.10    -0.34    5.77    0.10    -0.28
ET0033    5.86    0.10    -0.34    5.68    0.12    -0.30    5.64    0.10    -0.25
ET0043    5.99    0.14    -0.32    6.03    0.14    -0.29    5.65    0.14    -0.25
ET0048    5.82    0.08    -0.43    5.52    0.08    -0.38    5.72    0.08    -0.33
ET0051    6.03    0.18    -0.20    6.43    0.12    -0.18    6.31    0.12    -0.17
ET0054    5.70    0.10    -0.31    5.68    0.12    -0.27    5.78    0.16    -0.23
ET0057    6.05    0.14    -0.30    6.11    0.14    -0.26    6.15    0.08    -0.22
ET0059    5.91    0.12    -0.38    5.71    0.08    -0.34    5.77    0.14    -0.29
ET0060    5.92    0.14    -0.38    5.80    0.10    -0.34    5.80    0.12    -0.29
ET0062    5.07    0.28    -0.23    5.41    0.18    -0.20    5.63    0.18    -0.17
ET0063    5.91    0.20    -0.29    6.27    0.10    -0.26    6.09    0.16    -0.22
ET0064    5.97    0.14    -0.32    5.95    0.10    -0.28    5.73    0.14    -0.24
ET0066    6.10    0.12    -0.38    5.90    0.10    -0.34    5.96    0.12    -0.29
ET0067    5.92    0.20    -0.35    6.16    0.12    -0.31    5.94    0.18    -0.26
ET0069    5.27    0.16    -0.26    5.49    0.14    -0.23    5.37    0.16    -0.20
ET0071    6.07    0.12    -0.35    6.09    0.12    -0.31    6.05    0.12    -0.26
ET0073    5.91    0.12    -0.33    5.89    0.14    -0.30    5.99    0.14    -0.25
ET0083    5.58    0.10    -0.34    5.48    0.10    -0.30    5.16    0.18    -0.25
ET0094    5.59    0.08    -0.29    5.79    0.20    -0.26    5.45    0.16    -0.21
ET0095    5.29    0.12    -0.28    5.33    0.12    -0.24    5.25    0.12    -0.20
ET0097    5.42    0.32    -0.26    5.46    0.26    -0.23     ...     ...      ...
ET0103    6.14    0.18    -0.35    6.18    0.12    -0.32    5.76    0.20    -0.27
ET0104    5.81    0.14    -0.30    5.95    0.10    -0.27    5.53    0.14    -0.23
ET0109    6.15    0.08    -0.35    5.55    0.26    -0.31    5.93    0.14    -0.26
ET0112    5.83    0.08    -0.31    6.03    0.20    -0.27    5.83    0.10    -0.23
ET0113    5.38    0.10    -0.29    5.58    0.08    -0.25    5.46    0.12    -0.21
ET0121    4.72    0.14    -0.19    5.22    0.08    -0.17    5.06    0.12    -0.15
ET0126    5.86    0.18    -0.24    6.42    0.14    -0.22    5.90    0.14    -0.19
ET0132    6.00    0.18    -0.31    5.94    0.08    -0.28    6.22    0.12    -0.23
ET0133    5.95    0.16    -0.26    6.25    0.12    -0.24    6.15    0.18    -0.20
ET0137    6.15    0.16    -0.20    6.25    0.18    -0.19    6.31    0.28    -0.18
ET0138    5.83    0.10    -0.32    5.79    0.08    -0.28    5.85    0.12    -0.24
ET0139    5.67    0.10    -0.24    5.85    0.16    -0.21    5.79    0.10    -0.18
ET0141    5.79    0.10    -0.31    5.91    0.08    -0.28    6.01    0.12    -0.24
ET0145    5.52    0.14    -0.26    5.78    0.08    -0.23    5.76    0.10    -0.20
ET0147    5.57    0.16    -0.31    5.81    0.12    -0.28    5.41    0.34    -0.22
ET0150    6.28    0.10    -0.27    6.14    0.16    -0.25    6.44    0.10    -0.22
ET0151    5.94    0.12    -0.34    5.96    0.08    -0.31    5.66    0.10    -0.26
ET0158    6.14    0.14    -0.41    5.96    0.10    -0.36    5.96    0.10    -0.31
ET0160    6.00    0.14    -0.30    6.36    0.10    -0.27    5.94    0.14    -0.23
ET0163    5.57    0.16    -0.34    5.57    0.12    -0.30    5.53    0.12    -0.26
ET0164    5.04    0.20    -0.22    5.56    0.20    -0.20    5.50    0.12    -0.17
ET0165    6.12    0.16    -0.28    6.38    0.10    -0.25    6.26    0.12    -0.21
ET0166    6.04    0.16    -0.35    6.16    0.12    -0.31    6.14    0.14    -0.27
ET0168    5.71    0.32    -0.29    5.93    0.24    -0.26    6.13    0.16    -0.22
ET0173    5.86    0.14    -0.24    5.92    0.18    -0.22    5.70    0.18    -0.19
ET0198    6.27    0.12    -0.41    6.17    0.10    -0.37    6.19    0.10    -0.32
ET0200    6.21    0.12    -0.36    6.13    0.10    -0.32    6.09    0.12    -0.27
ET0202    6.18    0.12    -0.43    5.86    0.20    -0.38    5.68    0.20    -0.33
ET0206    6.01    0.16    -0.37    5.85    0.12    -0.33    5.87    0.10    -0.29
ET0232    6.46    0.12    -0.48    6.42    0.14    -0.43    6.22    0.10    -0.37
ET0236    5.00    0.26    -0.21    5.34    0.12    -0.19     ...     ...      ...
ET0237    5.82    0.14    -0.38    5.84    0.20    -0.34    5.74    0.16    -0.29
ET0238    5.84    0.10    -0.38    5.94    0.14    -0.34    5.94    0.18    -0.29
ET0239    5.19    0.16    -0.25    5.37    0.16    -0.23     ...     ...      ...
ET0240    6.14    0.14    -0.35    6.38    0.10    -0.31    6.06    0.16    -0.27
ET0241    6.17    0.14    -0.38    5.93    0.14    -0.34    5.99    0.16    -0.29
ET0242    5.97    0.14    -0.35    6.13    0.12    -0.32    5.77    0.22    -0.27
ET0244    6.06    0.12    -0.38    6.02    0.16    -0.34    5.98    0.12    -0.29
ET0275    5.99    0.20    -0.35    5.83    0.20    -0.31    6.17    0.18    -0.27
ET0299    5.46    0.18    -0.29    5.50    0.26    -0.26    5.76    0.14    -0.22
ET0300    5.62    0.24    -0.25    6.28    0.18    -0.22    6.08    0.18    -0.19
ET0317    5.78    0.08    -0.34    5.80    0.12    -0.30    5.80    0.16    -0.26
ET0320    5.84    0.14    -0.37    6.08    0.12    -0.33    5.62    0.16    -0.28
ET0321    5.57    0.14    -0.35    5.63    0.16    -0.31    5.19    0.18    -0.26
ET0322    5.11    0.14    -0.27    5.35    0.22    -0.24    5.11    0.16    -0.21
ET0327    6.10    0.14    -0.35    6.14    0.14    -0.32    6.32    0.16    -0.27
ET0330    5.60    0.14    -0.34    5.64    0.14    -0.30    5.90    0.14    -0.25
ET0339    6.10    0.12    -0.34    6.10    0.16    -0.30    5.76    0.26    -0.26
ET0342    6.24    0.28    -0.37    6.06    0.22    -0.33    5.90    0.34    -0.28
ET0350    5.94    0.22    -0.39    5.96    0.10    -0.34    5.64    0.16    -0.29
ET0354    6.45    0.14    -0.47    6.57    0.14    -0.42    5.79    0.28    -0.36
ET0363    5.85    0.20    -0.34    6.01    0.20    -0.30    5.89    0.20    -0.25
ET0369    5.05    0.12    -0.25    5.09    0.18    -0.23     ...     ...      ...
ET0373    5.38    0.12    -0.28    5.20    0.14    -0.25     ...     ...      ...
ET0376    6.31    0.12    -0.34    6.19    0.14    -0.30    6.27    0.18    -0.26
ET0378    6.11    0.14    -0.34    6.21    0.10    -0.31    6.31    0.12    -0.26
ET0379    5.58    0.16    -0.31    5.94    0.14    -0.28    5.54    0.16    -0.24
ET0382    5.66    0.14    -0.35    5.54    0.16    -0.31    5.72    0.22    -0.26
ET0384    5.78    0.12    -0.30    5.72    0.24    -0.27    5.68    0.18    -0.23
ET0389    5.86    0.16    -0.34    5.94    0.12    -0.30    5.90    0.12    -0.25
ET0392    5.94    0.20    -0.37    6.08    0.14    -0.33    5.74    0.18    -0.28



==> Online/TableA3.dat <==
4000    -2.5    0.0    0.0    -0.125    -0.109    -0.089
4000    -2.5    0.5    0.0    -0.033    -0.008    -0.008
4000    -2.0    0.0    0.0    -0.151    -0.124    -0.089
4000    -2.0    0.5    0.0    -0.130    -0.113    -0.092
4000    -2.0    1.0    0.0    -0.099    -0.089    -0.077
4000    -1.5    0.0    0.0    -0.240    -0.213    -0.180
4000    -1.5    0.5    0.0    -0.184    -0.164    -0.141
4000    -1.5    1.0    0.0    -0.138    -0.123    -0.105
4000    -1.0    0.0    0.0    -0.303    -0.274    -0.237
4000    -1.0    0.5    0.0    -0.234    -0.211    -0.183
4000    -1.0    1.0    0.0    -0.175    -0.158    -0.137
4000    -2.5    0.0    0.2    -0.153    -0.136    -0.114
4000    -2.5    0.5    0.2    -0.069    -0.047    -0.011
4000    -2.0    0.0    0.2    -0.189    -0.160    -0.123
4000    -2.0    0.5    0.2    -0.157    -0.137    -0.113
4000    -2.0    1.0    0.2    -0.118    -0.104    -0.090
4000    -1.5    0.0    0.2    -0.277    -0.247    -0.209
4000    -1.5    0.5    0.2    -0.212    -0.190    -0.163
4000    -1.5    1.0    0.2    -0.157    -0.139    -0.119
4000    -1.0    0.0    0.2    -0.339    -0.306    -0.264
4000    -1.0    0.5    0.2    -0.262    -0.236    -0.204
4000    -1.0    1.0    0.2    -0.198    -0.178    -0.153
4000    -2.5    0.0    0.4    -0.177    -0.156    -0.133
4000    -2.5    0.5    0.4    -0.104    -0.082    -0.050
4000    -2.0    0.0    0.4    -0.228    -0.196    -0.156
4000    -2.0    0.5    0.4    -0.185    -0.162    -0.134
4000    -2.0    1.0    0.4    -0.139    -0.122    -0.103
4000    -1.5    0.0    0.4    -0.314    -0.281    -0.238
4000    -1.5    0.5    0.4    -0.242    -0.216    -0.185
4000    -1.5    1.0    0.4    -0.176    -0.156    -0.132
4000    -1.0    0.0    0.4    -0.376    -0.339    -0.292
4000    -1.0    0.5    0.4    -0.293    -0.263    -0.227
4000    -1.0    1.0    0.4    -0.222    -0.199    -0.171
4000    -2.5    0.0    0.6    -0.216    -0.191    -0.161
4000    -2.5    0.5    0.6    -0.140    -0.116    -0.084
4000    -2.0    0.0    0.6    -0.271    -0.236    -0.192
4000    -2.0    0.5    0.6    -0.212    -0.186    -0.155
4000    -2.0    1.0    0.6    -0.159    -0.141    -0.119
4000    -1.5    0.0    0.6    -0.353    -0.315    -0.268
4000    -1.5    0.5    0.6    -0.273    -0.243    -0.207
4000    -1.5    1.0    0.6    -0.196    -0.180    -0.147
4000    -1.0    0.0    0.6    -0.415    -0.373    -0.322
4000    -1.0    0.5    0.6    -0.326    -0.292    -0.250
4000    -1.0    1.0    0.6    -0.248    -0.222    -0.189
4250    -2.5    0.0    0.0    -0.122    -0.093    -0.049
4250    -2.5    0.5    0.0    -0.124    -0.106    -0.081
4250    -2.5    1.0    0.0    -0.110    -0.099    -0.086
4250    -2.0    0.0    0.0    -0.247    -0.216    -0.180
4250    -2.0    0.5    0.0    -0.200    -0.178    -0.154
4250    -2.0    1.0    0.0    -0.153    -0.138    -0.121
4250    -1.5    0.0    0.0    -0.353    -0.314    -0.266
4250    -1.5    0.5    0.0    -0.277    -0.246    -0.210
4250    -1.5    1.0    0.0    -0.208    -0.185    -0.158
4250    -1.0    0.0    0.0    -0.438    -0.397    -0.335
4250    -1.0    0.5    0.0    -0.347    -0.312    -0.267
4250    -1.0    1.0    0.0    -0.270    -0.241    -0.206
4250    -2.5    0.0    0.2    -0.168    -0.139    -0.097
4250    -2.5    0.5    0.2    -0.146    -0.128    -0.104
4250    -2.5    1.0    0.2    -0.130    -0.118    -0.103
4250    -2.0    0.0    0.2    -0.296    -0.259    -0.215
4250    -2.0    0.5    0.2    -0.234    -0.207    -0.176
4250    -2.0    1.0    0.2    -0.175    -0.156    -0.135
4250    -1.5    0.0    0.2    -0.399    -0.356    -0.310
4250    -1.5    0.5    0.2    -0.316    -0.281    -0.239
4250    -1.5    1.0    0.2    -0.240    -0.213    -0.181
4250    -1.0    0.0    0.2    -0.486    -0.440    -0.383
4250    -1.0    0.5    0.2    -0.384    -0.345    -0.296
4250    -1.0    1.0    0.2    -0.301    -0.269    -0.230
4250    -2.5    0.0    0.4    -0.208    -0.176    -0.135
4250    -2.5    0.5    0.4    -0.181    -0.159    -0.133
4250    -2.5    1.0    0.4    -0.145    -0.131    -0.115
4250    -2.0    0.0    0.4    -0.348    -0.305    -0.254
4250    -2.0    0.5    0.4    -0.276    -0.243    -0.205
4250    -2.0    1.0    0.4    -0.206    -0.183    -0.156
4250    -1.5    0.0    0.4    -0.454    -0.408    -0.350
4250    -1.5    0.5    0.4    -0.359    -0.322    -0.268
4250    -1.5    1.0    0.4    -0.272    -0.241    -0.204
4250    -1.0    0.0    0.4    -0.534    -0.484    -0.421
4250    -1.0    0.5    0.4    -0.433    -0.391    -0.330
4250    -1.0    1.0    0.4    -0.333    -0.297    -0.253
4250    -2.5    0.0    0.6    -0.262    -0.224    -0.178
4250    -2.5    0.5    0.6    -0.222    -0.194    -0.163
4250    -2.5    1.0    0.6    -0.174    -0.155    -0.135
4250    -2.0    0.0    0.6    -0.397    -0.351    -0.292
4250    -2.0    0.5    0.6    -0.318    -0.280    -0.235
4250    -2.0    1.0    0.6    -0.240    -0.212    -0.178
4250    -1.5    0.0    0.6    -0.505    -0.455    -0.391
4250    -1.5    0.5    0.6    -0.404    -0.362    -0.310
4250    -1.5    1.0    0.6    -0.304    -0.270    -0.228
4250    -1.0    0.0    0.6    -0.595    -0.528    -0.459
4250    -1.0    0.5    0.6    -0.476    -0.430    -0.372
4250    -1.0    1.0    0.6    -0.365    -0.326    -0.278
4500    -2.5    0.0    0.0    -0.203    -0.180    -0.153
4500    -2.5    0.5    0.0    -0.183    -0.168    -0.150
4500    -2.5    1.0    0.0    -0.159    -0.148    -0.137
4500    -2.5    1.5    0.0    -0.131    -0.124    -0.117
4500    -2.0    0.0    0.0    -0.335    -0.296    -0.252
4500    -2.0    0.5    0.0    -0.272    -0.243    -0.210
4500    -2.0    1.0    0.0    -0.213    -0.191    -0.169
4500    -2.0    1.5    0.0    -0.160    -0.146    -0.131
4500    -1.5    0.0    0.0    -0.470    -0.420    -0.358
4500    -1.5    0.5    0.0    -0.379    -0.338    -0.287
4500    -1.5    1.0    0.0    -0.297    -0.263    -0.223
4500    -1.5    1.5    0.0    -0.223    -0.197    -0.167
4500    -1.0    0.0    0.0    -0.590    -0.540    -0.457
4500    -1.0    0.5    0.0    -0.484    -0.436    -0.376
4500    -1.0    1.0    0.0    -0.387    -0.348    -0.298
4500    -1.0    1.5    0.0    -0.292    -0.258    -0.217
4500    -2.5    0.0    0.2    -0.239    -0.211    -0.179
4500    -2.5    0.5    0.2    -0.209    -0.188    -0.166
4500    -2.5    1.0    0.2    -0.175    -0.160    -0.146
4500    -2.5    1.5    0.2    -0.140    -0.131    -0.122
4500    -2.0    0.0    0.2    -0.400    -0.345    -0.292
4500    -2.0    0.5    0.2    -0.320    -0.283    -0.242
4500    -2.0    1.0    0.2    -0.248    -0.221    -0.190
4500    -2.0    1.5    0.2    -0.183    -0.164    -0.143
4500    -1.5    0.0    0.2    -0.531    -0.476    -0.407
4500    -1.5    0.5    0.2    -0.434    -0.388    -0.330
4500    -1.5    1.0    0.2    -0.341    -0.303    -0.256
4500    -1.5    1.5    0.2    -0.256    -0.226    -0.190
4500    -1.0    0.0    0.2    -0.650    -0.594    -0.510
4500    -1.0    0.5    0.2    -0.532    -0.481    -0.416
4500    -1.0    1.0    0.2    -0.431    -0.388    -0.333
4500    -1.0    1.5    0.2    -0.325    -0.288    -0.242
4500    -2.5    0.0    0.4    -0.295    -0.259    -0.219
4500    -2.5    0.5    0.4    -0.248    -0.222    -0.193
4500    -2.5    1.0    0.4    -0.203    -0.184    -0.164
4500    -2.5    1.5    0.4    -0.159    -0.146    -0.134
4500    -2.0    0.0    0.4    -0.451    -0.400    -0.339
4500    -2.0    0.5    0.4    -0.369    -0.326    -0.275
4500    -2.0    1.0    0.4    -0.289    -0.255    -0.216
4500    -2.0    1.5    0.4    -0.214    -0.189    -0.162
4500    -1.5    0.0    0.4    -0.589    -0.530    -0.454
4500    -1.5    0.5    0.4    -0.489    -0.437    -0.373
4500    -1.5    1.0    0.4    -0.388    -0.346    -0.294
4500    -1.5    1.5    0.4    -0.290    -0.255    -0.214
4500    -1.0    0.0    0.4    -0.705    -0.646    -0.550
4500    -1.0    0.5    0.4    -0.579    -0.525    -0.454
4500    -1.0    1.0    0.4    -0.474    -0.427    -0.368
4500    -1.0    1.5    0.4    -0.357    -0.317    -0.267
4500    -2.5    0.0    0.6    -0.350    -0.306    -0.256
4500    -2.5    0.5    0.6    -0.295    -0.261    -0.223
4500    -2.5    1.0    0.6    -0.238    -0.212    -0.185
4500    -2.5    1.5    0.6    -0.183    -0.165    -0.147
4500    -2.0    0.0    0.6    -0.517    -0.459    -0.389
4500    -2.0    0.5    0.6    -0.426    -0.378    -0.319
4500    -2.0    1.0    0.6    -0.331    -0.291    -0.244
4500    -2.0    1.5    0.6    -0.248    -0.218    -0.183
4500    -1.5    0.0    0.6    -0.662    -0.601    -0.510
4500    -1.5    0.5    0.6    -0.540    -0.485    -0.414
4500    -1.5    1.0    0.6    -0.434    -0.388    -0.330
4500    -1.5    1.5    0.6    -0.323    -0.285    -0.238
4500    -1.0    0.0    0.6    -0.780    -0.710    -0.614
4500    -1.0    0.5    0.6    -0.644    -0.589    -0.500
4500    -1.0    1.0    0.6    -0.514    -0.465    -0.401
4500    -1.0    1.5    0.6    -0.405    -0.364    -0.311
4750    -2.5    0.0    0.0    -0.244    -0.220    -0.194
4750    -2.5    0.5    0.0    -0.230    -0.211    -0.193
4750    -2.5    1.0    0.0    -0.204    -0.191    -0.179
4750    -2.5    1.5    0.0    -0.181    -0.173    -0.165
4750    -2.0    0.0    0.0    -0.402    -0.356    -0.304
4750    -2.0    0.5    0.0    -0.342    -0.304    -0.263
4750    -2.0    1.0    0.0    -0.280    -0.251    -0.221
4750    -2.0    1.5    0.0    -0.220    -0.199    -0.178
4750    -1.5    0.0    0.0    -0.574    -0.514    -0.438
4750    -1.5    0.5    0.0    -0.485    -0.431    -0.367
4750    -1.5    1.0    0.0    -0.393    -0.348    -0.296
4750    -1.5    1.5    0.0    -0.306    -0.270    -0.228
4750    -1.0    0.0    0.0    -0.731    -0.665    -0.580
4750    -1.0    0.5    0.0    -0.628    -0.568    -0.476
4750    -1.0    1.0    0.0    -0.513    -0.460    -0.393
4750    -1.0    1.5    0.0    -0.408    -0.364    -0.308
4750    -2.5    0.0    0.2    -0.292    -0.259    -0.224
4750    -2.5    0.5    0.2    -0.258    -0.233    -0.207
4750    -2.5    1.0    0.2    -0.230    -0.212    -0.194
4750    -2.5    1.5    0.2    -0.195    -0.183    -0.172
4750    -2.0    0.0    0.2    -0.465    -0.412    -0.350
4750    -2.0    0.5    0.2    -0.393    -0.348    -0.299
4750    -2.0    1.0    0.2    -0.325    -0.289    -0.248
4750    -2.0    1.5    0.2    -0.253    -0.226    -0.197
4750    -1.5    0.0    0.2    -0.651    -0.587    -0.492
4750    -1.5    0.5    0.2    -0.549    -0.490    -0.416
4750    -1.5    1.0    0.2    -0.451    -0.400    -0.339
4750    -1.5    1.5    0.2    -0.348    -0.306    -0.257
4750    -1.0    0.0    0.2    -0.791    -0.724    -0.635
4750    -1.0    0.5    0.2    -0.689    -0.627    -0.545
4750    -1.0    1.0    0.2    -0.564    -0.507    -0.435
4750    -1.0    1.5    0.2    -0.454    -0.406    -0.345
4750    -2.5    0.0    0.4    -0.348    -0.307    -0.260
4750    -2.5    0.5    0.4    -0.303    -0.271    -0.235
4750    -2.5    1.0    0.4    -0.264    -0.239    -0.213
4750    -2.5    1.5    0.4    -0.216    -0.198    -0.182
4750    -2.0    0.0    0.4    -0.538    -0.478    -0.404
4750    -2.0    0.5    0.4    -0.459    -0.406    -0.345
4750    -2.0    1.0    0.4    -0.374    -0.330    -0.279
4750    -2.0    1.5    0.4    -0.292    -0.257    -0.220
4750    -1.5    0.0    0.4    -0.730    -0.660    -0.544
4750    -1.5    0.5    0.4    -0.623    -0.560    -0.465
4750    -1.5    1.0    0.4    -0.507    -0.452    -0.382
4750    -1.5    1.5    0.4    -0.389    -0.343    -0.287
4750    -1.0    0.0    0.4    -0.870    -0.804    -0.714
4750    -1.0    0.5    0.4    -0.744    -0.680    -0.595
4750    -1.0    1.0    0.4    -0.632    -0.574    -0.498
4750    -1.0    1.5    0.4    -0.497    -0.446    -0.380
4750    -2.5    0.0    0.6    -0.405    -0.356    -0.300
4750    -2.5    0.5    0.6    -0.349    -0.310    -0.267
4750    -2.5    1.0    0.6    -0.306    -0.273    -0.238
4750    -2.5    1.5    0.6    -0.244    -0.220    -0.195
4750    -2.0    0.0    0.6    -0.615    -0.550    -0.465
4750    -2.0    0.5    0.6    -0.526    -0.466    -0.394
4750    -2.0    1.0    0.6    -0.433    -0.383    -0.324
4750    -2.0    1.5    0.6    -0.332    -0.292    -0.245
4750    -1.5    0.0    0.6    -0.787    -0.716    -0.623
4750    -1.5    0.5    0.6    -0.688    -0.622    -0.530
4750    -1.5    1.0    0.6    -0.560    -0.500    -0.425
4750    -1.5    1.5    0.6    -0.449    -0.399    -0.336
4750    -1.0    0.0    0.6    -0.921    -0.856    -0.766
4750    -1.0    0.5    0.6    -0.818    -0.755    -0.641
4750    -1.0    1.0    0.6    -0.680    -0.621    -0.542
4750    -1.0    1.5    0.6    -0.535    -0.483    -0.414
